Efficient quantum circuit simulation using a multi-qubit Bloch vector representation of density matrices

In the Bloch sphere picture, one finds the coefficients for expanding a single-qubit density operator in terms of the identity and Pauli matrices. A generalization to $n$ qubits via tensor products represents a density operator by a real vector of length $4^n$, conceptually similar to a statevector. Here, we study this approach for the purpose of quantum circuit simulation, including noise processes. The tensor structure leads to computationally efficient algorithms for applying circuit gates and performing few-qubit quantum operations. In view of variational circuit optimization, we study ``backpropagation'' through a quantum circuit and gradient computation based on this representation, and generalize our analysis to the Lindblad equation for modeling the (non-unitary) time evolution of a density operator.

==> circuit_backprop.tikz <==
\begin{tikzpicture}[scale=1.500000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (112.000000, 37.500000);
% Drawing wires
% Line 4: a W \dots \dots
\draw[color=black] (0.000000,30.000000) -- (112.000000,30.000000);
\draw[color=black] (0.000000,30.000000) node[left] {$\dots$};
% Line 5: b W \dots \dots
\draw[color=black] (0.000000,15.000000) -- (112.000000,15.000000);
\draw[color=black] (0.000000,15.000000) node[left] {$\dots$};
% Line 6: c W \dots \dots
\draw[color=black] (0.000000,0.000000) -- (112.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {$\dots$};
% Done with wires; drawing gates
% Line 8: a b G $$ width=20 gatecolor
\draw (16.000000,30.000000) -- (16.000000,15.000000);
\begin{scope}
\draw[fill=blue!15!white] (16.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (16.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (16.000000, 22.500000) node {$$};
\end{scope}
% Line 9: TOUCH
% Line 10: c G $$ gatecolor
\begin{scope}
\draw[fill=blue!15!white] (44.000000, 0.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (44.000000, 0.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (44.000000, 0.000000) node {$$};
\end{scope}
% Line 12: b c G $U(\theta)$ width=20 gatecolor
\draw (72.000000,15.000000) -- (72.000000,0.000000);
\begin{scope}
\draw[fill=blue!15!white] (72.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (72.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (72.000000, 7.500000) node {$U(\theta)$};
\end{scope}
% Line 14: TOUCH
% Line 15: a G $$ gatecolor
\begin{scope}
\draw[fill=blue!15!white] (100.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (100.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (100.000000, 30.000000) node {$$};
\end{scope}
% Line 16: b G $$ gatecolor
\begin{scope}
\draw[fill=blue!15!white] (100.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (100.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (100.000000, 15.000000) node {$$};
\end{scope}
% Done with gates; drawing ending labels
\draw[color=black] (112.000000,30.000000) node[right] {$\dots$};
\draw[color=black] (112.000000,15.000000) node[right] {$\dots$};
\draw[color=black] (112.000000,0.000000) node[right] {$\dots$};
% Done with ending labels; drawing cut lines and comments
\draw[dashed] (56.000000, -7.500000) node[below] {$\rho$} -- (56.000000, 37.500000);
\draw[dashed] (88.000000, -7.500000) node[below] {$\rho'$} -- (88.000000, 37.500000);
% Done with comments
\end{tikzpicture}


==> paramlayer.tikz <==
\begin{tikzpicture}[scale=1.500000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (96.000000, 52.500000);
% Drawing wires
% Line 5: a W \dots \dots
\draw[color=black] (0.000000,45.000000) -- (96.000000,45.000000);
\draw[color=black] (0.000000,45.000000) node[left] {$\dots$};
% Line 6: b W \dots \dots
\draw[color=black] (0.000000,30.000000) -- (96.000000,30.000000);
\draw[color=black] (0.000000,30.000000) node[left] {$\dots$};
% Line 7: c W \dots \dots
\draw[color=black] (0.000000,15.000000) -- (96.000000,15.000000);
\draw[color=black] (0.000000,15.000000) node[left] {$\dots$};
% Line 8: d W \dots \dots
\draw[color=black] (0.000000,0.000000) -- (96.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {$\dots$};
% Done with wires; drawing gates
% Line 10: a G $R_{\phi_1}$ width=20 gatecolor1
\begin{scope}
\draw[fill=red!15!white] (16.000000, 45.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\clip (16.000000, 45.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\draw (16.000000, 45.000000) node {$R_{\phi_1}$};
\end{scope}
% Line 11: b G $R_{\phi_2}$ width=20 gatecolor1
\begin{scope}
\draw[fill=red!15!white] (16.000000, 30.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\clip (16.000000, 30.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\draw (16.000000, 30.000000) node {$R_{\phi_2}$};
\end{scope}
% Line 12: c G $R_{\phi_3}$ width=20 gatecolor1
\begin{scope}
\draw[fill=red!15!white] (16.000000, 15.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\clip (16.000000, 15.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\draw (16.000000, 15.000000) node {$R_{\phi_3}$};
\end{scope}
% Line 13: d G $R_{\phi_4}$ width=20 gatecolor1
\begin{scope}
\draw[fill=red!15!white] (16.000000, 0.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\clip (16.000000, 0.000000) +(-45.000000:14.142136pt and 8.485281pt) -- +(45.000000:14.142136pt and 8.485281pt) -- +(135.000000:14.142136pt and 8.485281pt) -- +(225.000000:14.142136pt and 8.485281pt) -- cycle;
\draw (16.000000, 0.000000) node {$R_{\phi_4}$};
\end{scope}
% Line 14: a b G $E_{\eta_1}$ width=20 gatecolor2
\draw (48.000000,45.000000) -- (48.000000,30.000000);
\begin{scope}
\draw[fill=yellow!15!white] (48.000000, 37.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (48.000000, 37.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (48.000000, 37.500000) node {$E_{\eta_1}$};
\end{scope}
% Line 15: c d G $E_{\eta_2}$ width=20 gatecolor2
\draw (48.000000,15.000000) -- (48.000000,0.000000);
\begin{scope}
\draw[fill=yellow!15!white] (48.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (48.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (48.000000, 7.500000) node {$E_{\eta_2}$};
\end{scope}
% Line 16: b c G $E_{\eta_3}$ width=20 gatecolor2
\draw (80.000000,30.000000) -- (80.000000,15.000000);
\begin{scope}
\draw[fill=yellow!15!white] (80.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (80.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (80.000000, 22.500000) node {$E_{\eta_3}$};
\end{scope}
% Done with gates; drawing ending labels
\draw[color=black] (96.000000,45.000000) node[right] {$\dots$};
\draw[color=black] (96.000000,30.000000) node[right] {$\dots$};
\draw[color=black] (96.000000,15.000000) node[right] {$\dots$};
\draw[color=black] (96.000000,0.000000) node[right] {$\dots$};
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}

